Compressed Online Dictionary Learning for Fast fMRI Decomposition

We present a method for fast resting-state fMRI spatial decomposi-tions of very large datasets, based on the reduction of the temporal dimension before applying dictionary learning on concatenated individual records from groups of subjects. Introducing a measure of correspondence between spatial decompositions of rest fMRI, we demonstrates that time-reduced dictionary learning produces result as reliable as non-reduced decompositions. We also show that this reduction significantly improves computational scalability.

==> figures/median_adhd/median.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage[utf8x]{inputenc}\usepackage[T1]{fontenc}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{3.149685in}{1.869000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.149685in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.149685in}{1.869000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.869000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.722518in}{1.040589in}}{\pgfqpoint{0.570596in}{0.480735in}} %
\pgfusepath{clip}%
\pgfpathmoveto{\pgfqpoint{1.722518in}{1.040589in}}%
\pgfpathlineto{\pgfqpoint{2.293114in}{1.040589in}}%
\pgfpathlineto{\pgfqpoint{2.293114in}{1.521324in}}%
\pgfpathlineto{\pgfqpoint{1.722518in}{1.521324in}}%
\pgfpathlineto{\pgfqpoint{1.722518in}{1.040589in}}%
\pgfusepath{clip}%
\pgftext[at=\pgfqpoint{1.720000in}{1.040000in},left,bottom]{\pgfimage[interpolate=true,width=0.580000in,height=0.490000in]{figures/median-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.425074in}{1.002696in}}{\pgfqpoint{0.534914in}{0.556522in}} %
\pgfusepath{clip}%
\pgfpathmoveto{\pgfqpoint{2.425074in}{1.002696in}}%
\pgfpathlineto{\pgfqpoint{2.959988in}{1.002696in}}%
\pgfpathlineto{\pgfqpoint{2.959988in}{1.559217in}}%
\pgfpathlineto{\pgfqpoint{2.425074in}{1.559217in}}%
\pgfpathlineto{\pgfqpoint{2.425074in}{1.002696in}}%
\pgfusepath{clip}%
\pgftext[at=\pgfqpoint{2.430000in}{1.000000in},left,bottom]{\pgfimage[interpolate=true,width=0.540000in,height=0.570000in]{figures/median-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.353087in}{0.317111in}}{\pgfqpoint{0.570596in}{0.480735in}} %
\pgfusepath{clip}%
\pgfpathmoveto{\pgfqpoint{0.353087in}{0.317111in}}%
\pgfpathlineto{\pgfqpoint{0.923683in}{0.317111in}}%
\pgfpathlineto{\pgfqpoint{0.923683in}{0.797846in}}%
\pgfpathlineto{\pgfqpoint{0.353087in}{0.797846in}}%
\pgfpathlineto{\pgfqpoint{0.353087in}{0.317111in}}%
\pgfusepath{clip}%
\pgftext[at=\pgfqpoint{0.350000in}{0.320000in},left,bottom]{\pgfimage[interpolate=true,width=0.580000in,height=0.490000in]{figures/median-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.055644in}{0.279217in}}{\pgfqpoint{0.534914in}{0.556522in}} %
\pgfusepath{clip}%
\pgfpathmoveto{\pgfqpoint{1.055644in}{0.279217in}}%
\pgfpathlineto{\pgfqpoint{1.590557in}{0.279217in}}%
\pgfpathlineto{\pgfqpoint{1.590557in}{0.835739in}}%
\pgfpathlineto{\pgfqpoint{1.055644in}{0.835739in}}%
\pgfpathlineto{\pgfqpoint{1.055644in}{0.279217in}}%
\pgfusepath{clip}%
\pgftext[at=\pgfqpoint{1.060000in}{0.280000in},left,bottom]{\pgfimage[interpolate=true,width=0.540000in,height=0.570000in]{figures/median-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.722518in}{0.317111in}}{\pgfqpoint{0.570596in}{0.480735in}} %
\pgfusepath{clip}%
\pgfpathmoveto{\pgfqpoint{1.722518in}{0.317111in}}%
\pgfpathlineto{\pgfqpoint{2.293114in}{0.317111in}}%
\pgfpathlineto{\pgfqpoint{2.293114in}{0.797846in}}%
\pgfpathlineto{\pgfqpoint{1.722518in}{0.797846in}}%
\pgfpathlineto{\pgfqpoint{1.722518in}{0.317111in}}%
\pgfusepath{clip}%
\pgftext[at=\pgfqpoint{1.720000in}{0.320000in},left,bottom]{\pgfimage[interpolate=true,width=0.580000in,height=0.490000in]{figures/median-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.425074in}{0.279217in}}{\pgfqpoint{0.534914in}{0.556522in}} %
\pgfusepath{clip}%
\pgfpathmoveto{\pgfqpoint{2.425074in}{0.279217in}}%
\pgfpathlineto{\pgfqpoint{2.959988in}{0.279217in}}%
\pgfpathlineto{\pgfqpoint{2.959988in}{0.835739in}}%
\pgfpathlineto{\pgfqpoint{2.425074in}{0.835739in}}%
\pgfpathlineto{\pgfqpoint{2.425074in}{0.279217in}}%
\pgfusepath{clip}%
\pgftext[at=\pgfqpoint{2.430000in}{0.280000in},left,bottom]{\pgfimage[interpolate=true,width=0.540000in,height=0.570000in]{figures/median-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.353087in}{1.040589in}}{\pgfqpoint{0.570596in}{0.480735in}} %
\pgfusepath{clip}%
\pgfpathmoveto{\pgfqpoint{0.353087in}{1.040589in}}%
\pgfpathlineto{\pgfqpoint{0.923683in}{1.040589in}}%
\pgfpathlineto{\pgfqpoint{0.923683in}{1.521324in}}%
\pgfpathlineto{\pgfqpoint{0.353087in}{1.521324in}}%
\pgfpathlineto{\pgfqpoint{0.353087in}{1.040589in}}%
\pgfusepath{clip}%
\pgftext[at=\pgfqpoint{0.350000in}{1.040000in},left,bottom]{\pgfimage[interpolate=true,width=0.580000in,height=0.490000in]{figures/median-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.055644in}{1.002696in}}{\pgfqpoint{0.534914in}{0.556522in}} %
\pgfusepath{clip}%
\pgfpathmoveto{\pgfqpoint{1.055644in}{1.002696in}}%
\pgfpathlineto{\pgfqpoint{1.590557in}{1.002696in}}%
\pgfpathlineto{\pgfqpoint{1.590557in}{1.559217in}}%
\pgfpathlineto{\pgfqpoint{1.055644in}{1.559217in}}%
\pgfpathlineto{\pgfqpoint{1.055644in}{1.002696in}}%
\pgfusepath{clip}%
\pgftext[at=\pgfqpoint{1.060000in}{1.000000in},left,bottom]{\pgfimage[interpolate=true,width=0.540000in,height=0.570000in]{figures/median-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=1.009273in,y=0.933251in,,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont Reference run}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.245093in,y=0.904217in,left,base,rotate=90.000000]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont Non-reduced \(\displaystyle \mathbf X\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.638385in,y=1.656440in,,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont \(\displaystyle x = 42\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=1.323100in,y=1.656440in,,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont \(\displaystyle z = 9\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.378703in,y=0.933251in,,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont Second run}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.007816in,y=1.656440in,,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont \(\displaystyle x = 42\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.692531in,y=1.656440in,,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont \(\displaystyle z = 9\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=1.009273in,y=0.209773in,,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont Range-finder \(\displaystyle (\mathbf X_r)_{\mathrm{rf}}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.245093in,y=0.100000in,left,base,rotate=90.000000]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont Reduced \(\displaystyle \mathbf X_r\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.378703in,y=0.209773in,,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont Subsampling \(\displaystyle (\mathbf X_r)_{\mathrm{ss}}\)}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

